Learning to Integrate

We address uncertainty quantification for a generic input distribution to some resource-intensive simulation, e.g., requiring the solution of a partial differential equation. While efficient numerical methods exist to compute integrals for high-dimensional Gaussian and other separable distributions based on sparse grids (SG), input data arising in practice often does not fall into this class. We therefore employ transport maps to transform complex distributions to multivariate standard normals. In generative learning, a number of neural network architectures have been introduced that accomplish this task approximately. Examples are affine coupling flows (ACF) and ordinary differential equation-based networks such as conditional flow matching (CFM). To compute the expectation of a quantity of interest, we numerically integrate the composition of the inverse of the learned transport map with the simulation code output. As this map is integrated over a multivariate Gaussian distribution, SG techniques can be applied. Viewing the images of the SG quadrature nodes as learned quadrature nodes for a given complex distribution motivates our title. We demonstrate our method for monomials of total degrees for which the unmapped SG rules are exact. We also apply our approach to the stationary diffusion equation with coefficients modeled by exponentiated L\'evy random fields, using modal expansions of Karhunen--Lo\`eve type with 9 and 25 modes. In a series of numerical experiments, we investigate errors due to learning accuracy, quadrature, statistical estimation, truncation of the modal series of the input random field, and training data size for three normalizing flows (ACF, conditional flow matching and optimal transport flow matching). We discuss the mathematical assumptions on which our approach is based and demonstrate its shortcomings when these are violated.

==> images/FEMError/FEDeg.csv <==
degree,norm,pois,gamma,bigamma
9,3.692167371642752e-04,5.839133433013343e-04,7.230412387232210e-04,3.840168671244892e-04
25,4.393062534287284e-05,7.267619541696301e-05,8.160179701740766e-05,5.115399555762124e-05
49,1.035055263226559e-05,1.935366862372279e-05,2.112351779433030e-05,1.135924522442045e-05

==> images/FEMError/FEMesh.csv <==
elements,norm,pois,gamma,bigamma
48,1.181860927187175e-03,2.227639355808593e-03,2.068403434099406e-03,1.303135145097810e-03
798,5.848775970520248e-05,1.241280688738278e-04,1.101217893612416e-04,6.402130000361605e-05

==> images/FM_Models_03032025/ErrorDegCFMbigammaF.csv <==
level,100,1000,10000,100000,conf
1,4.891296806450796e-02,3.624829233788907e-02,2.779982550659987e-02,2.528892376715608e-02,1.452357981190590e-03
2,3.107145034261782e-02,6.115771978310036e-04,5.758855637012950e-03,5.942080332560051e-03,1.452357981190590e-03
3,6.004073004197386e-02,3.711365603701999e-03,4.162589107334913e-03,7.470394640709532e-04,1.452357981190590e-03
4,2.621036644106400e-02,4.756364301893079e-03,1.417960278429220e-04,2.968997978070043e-04,1.452357981190590e-03

==> images/FM_Models_03032025/ErrorDegCFMgammaF.csv <==
level,100,1000,10000,100000,conf
1,1.025515781646320e-01,1.728400339487370e-01,1.530763622208540e-01,1.577504519332320e-01,2.676328844997580e-03
2,5.208096016470298e-02,2.792345680087616e-02,4.303661090663202e-02,4.967364731898183e-04,2.676328844997580e-03
3,1.073195746635449e-01,1.223820078295290e-02,1.591053558595590e-02,4.170475364489112e-03,2.676328844997580e-03
4,4.674426306255919e-03,8.390223059284940e-03,1.697788110749499e-02,2.824806797357970e-03,2.676328844997580e-03

==> images/FM_Models_03032025/ErrorDegCFMnormF.csv <==
level,100,1000,10000,100000,conf
1,4.144113387176906e-03,3.365407647178376e-02,2.815816183188158e-02,2.677863304130135e-02,1.438907080990374e-03
2,1.157236634917402e-02,1.758663814219075e-03,4.722960337600002e-03,5.840983889231488e-04,1.438907080990374e-03
3,1.857205744364898e-02,6.406507737121148e-03,4.285935437619015e-03,1.827988244069045e-03,1.438907080990374e-03
4,1.059212592105481e-01,6.408474152981292e-04,4.271088659620004e-03,3.097149920330278e-04,1.438907080990374e-03

==> images/FM_Models_03032025/ErrorDegCFMpoisF.csv <==
level,100,1000,10000,100000,conf
1,1.030367041462021e-01,1.235540262933581e-01,1.094017218896042e-01,1.141057603704010e-01,2.528677120520709e-03
2,5.123757890016711e-02,3.928405030242099e-02,6.562544514542967e-03,4.329658555172866e-03,2.528677120520709e-03
3,1.075663306392194e-02,1.014002857546603e-02,4.872438842066007e-03,2.476594822715317e-02,2.528677120520709e-03
4,4.089436556312198e-02,3.239482718814801e-02,1.979538241069001e-03,1.019554713124720e-01,2.528677120520709e-03

==> images/FM_Models_03032025/ErrorDegINNbigammaF.csv <==
level,100,1000,10000,100000,conf
1,4.014710860923043e-02,2.445031721981494e-02,2.460198263055302e-02,2.513393112345508e-02,1.452357981190590e-03
2,2.980636164416828e-02,2.791366024891051e-03,9.973197133494871e-05,1.294607189942010e-03,1.452357981190590e-03
3,2.957050963187169e-02,2.531805773386964e-03,1.056451662162061e-03,1.138545729221008e-03,1.452357981190590e-03
4,2.944079899394580e-02,2.537055044111947e-03,4.046902663119578e-04,1.107534022062096e-03,1.452357981190590e-03

==> images/FM_Models_03032025/ErrorDegINNgammaF.csv <==
level,100,1000,10000,100000,conf
1,1.154661448438952e-01,1.326345597458611e-01,1.041798161306551e-01,1.253109629299152e-01,2.676328844997580e-03
2,8.131925909714699e-02,2.067241677654108e-02,3.144272507010504e-02,2.363787476748902e-02,2.676328844997580e-03
3,8.041699292813598e-02,3.228658296112807e-02,1.439981410993108e-02,1.701344140224803e-02,2.676328844997580e-03
4,8.057335685020406e-02,2.585802407968418e-02,2.153582647855501e-02,2.082944096194206e-02,2.676328844997580e-03

==> images/FM_Models_03032025/ErrorDegINNnormF.csv <==
level,100,1000,10000,100000,conf
1,3.713778345411090e-03,2.374534445290211e-02,2.591777150683738e-02,2.499726641646793e-02,1.438907080990374e-03
2,1.767207264156689e-02,8.271247637730017e-04,1.459593325002118e-03,3.355714269193122e-05,1.438907080990374e-03
3,1.810689638484697e-02,1.064858773756061e-03,1.257931459506034e-03,1.796154377329273e-04,1.438907080990374e-03
4,1.804180636557495e-02,1.067046045529985e-03,1.258046742500962e-03,1.802260004439837e-04,1.438907080990374e-03

==> images/FM_Models_03032025/ErrorDegINNpoisF.csv <==
level,100,1000,10000,100000,conf
1,1.197809260102980e-01,9.165267692878598e-02,8.459968987523503e-02,8.616056413675000e-02,2.528677120520709e-03
2,8.820473072637114e-02,4.548587794766101e-02,1.561918345424917e-02,2.158073391190296e-02,2.528677120520709e-03
3,8.791326084532614e-02,4.664091321694008e-02,1.542663719201709e-02,1.967816979896497e-02,2.528677120520709e-03
4,8.779078256160799e-02,4.534870292919702e-02,1.476825814646210e-02,2.065954787533597e-02,2.528677120520709e-03

==> images/FM_Models_03032025/ErrorDegOTCFMbigammaF.csv <==
level,100,1000,10000,100000,conf
1,3.816412534884062e-02,2.862436130754586e-02,2.340544461176997e-02,2.623803987514406e-02,1.452357981190590e-03
2,4.618152979475565e-02,4.054071735059894e-03,6.167249906710026e-03,8.333171209810031e-03,1.452357981190590e-03
3,3.991196577348100e-02,3.484963966615906e-03,2.521574389509063e-04,2.594568797630092e-03,1.452357981190590e-03
4,3.785349712714581e-02,1.603744694328002e-03,3.785845181899949e-03,8.678564285260482e-04,1.452357981190590e-03

==> images/FM_Models_03032025/ErrorDegOTCFMbigammaFA3.csv <==
level,100,1000,10000,100000,conf
1,6.270717607400145e-02,2.944662479878202e-02,2.213524369631803e-02,2.367197124466602e-02,1.440236832274185e-03
2,3.053829501245520e-02,2.096182574991201e-02,4.540772209862043e-03,5.514816804362166e-03,1.440236832274185e-03
3,1.827874544456010e-02,3.460635617060781e-04,1.990948360933942e-03,9.680720656928266e-04,1.440236832274185e-03
4,2.881359566046848e-02,2.919381611320881e-02,5.462825741841870e-03,2.887487099077823e-03,1.440236832274185e-03

==> images/FM_Models_03032025/ErrorDegOTCFMgammaF.csv <==
level,100,1000,10000,100000,conf
1,9.096222091609008e-02,1.464686075819650e-01,1.580170233237761e-01,1.707630281062951e-01,2.676328844997580e-03
2,1.446484225412692e-02,7.179110866684990e-03,1.931690271905007e-02,1.895889653751492e-02,2.676328844997580e-03
3,3.346044429876383e-02,2.069111693439196e-02,1.899756761140314e-02,7.927881455901598e-02,2.676328844997580e-03
4,3.133320221786184e-02,3.596887449808683e-02,8.868562399897484e-02,1.381465732561369e-01,2.676328844997580e-03

==> images/FM_Models_03032025/ErrorDegOTCFMnormF.csv <==
level,100,1000,10000,100000,conf
1,4.550413789468966e-03,2.160154939447811e-02,2.392393728377895e-02,2.736373576568385e-02,1.438907080990374e-03
2,1.146810539125687e-02,5.921533399904977e-03,1.751080649761150e-04,2.637282205507852e-03,1.438907080990374e-03
3,1.004396995274193e-02,6.333612392228849e-03,1.163501059504313e-02,9.842859146909966e-03,1.438907080990374e-03
4,1.128573066938787e-02,4.504530730891076e-04,2.654134223031890e-02,1.252077251618489e-02,1.438907080990374e-03

==> images/FM_Models_03032025/ErrorDegOTCFMpoisF.csv <==
level,100,1000,10000,100000,conf
1,1.109341786181850e-01,9.297801754480717e-02,1.073509276965421e-01,4.260921430907105e-02,2.528677120520709e-03
2,1.145239992964098e-02,2.657757233647118e-02,5.019737000470981e-03,8.729161508069017e-02,2.528677120520709e-03
3,1.191339187405216e-02,2.715388681224895e-02,1.924574982651284e-02,1.475376925623280e-01,2.528677120520709e-03
4,1.606110920985704e-02,2.741681300363896e-02,2.840243615622318e-02,3.645520067567989e-01,2.528677120520709e-03

==> images/FM_Models_03032025/ErrorTrainsizeCFMbigammaF.csv <==
trainsize,1,2,3,4,conf
100,4.891296806450796e-02,3.107145034261782e-02,6.004073004197386e-02,2.621036644106400e-02,1.452357981190590e-03
1000,3.624829233788907e-02,6.115771978310036e-04,3.711365603701999e-03,4.756364301893079e-03,1.452357981190590e-03
10000,2.779982550659987e-02,5.758855637012950e-03,4.162589107334913e-03,1.417960278429220e-04,1.452357981190590e-03
100000,2.528892376715608e-02,5.942080332560051e-03,7.470394640709532e-04,2.968997978070043e-04,1.452357981190590e-03

==> images/FM_Models_03032025/ErrorTrainsizeOTCFMbigammaFA3.csv <==
trainsize,1,2,3,4,conf
100,6.270717607400145e-02,3.053829501245520e-02,1.827874544456010e-02,2.881359566046848e-02,1.440236832274185e-03
1000,2.944662479878202e-02,2.096182574991201e-02,3.460635617060781e-04,2.919381611320881e-02,1.440236832274185e-03
10000,2.213524369631803e-02,4.540772209862043e-03,1.990948360933942e-03,5.462825741841870e-03,1.440236832274185e-03
100000,2.367197124466602e-02,5.514816804362166e-03,9.680720656928266e-04,2.887487099077823e-03,1.440236832274185e-03

==> images/Random_Polynomials/CI_95_monomialsA2.csv <==
level,trainsize,gamma,bigamma,norm,pois
1,100,0.016413918492204672,0.003780057860823694,0.002364731290818317,0.01039590089875315
2,1000,0.016413918492204672,0.003780057860823694,0.002364731290818317,0.01039590089875315
3,10000,0.016413918492204672,0.003780057860823694,0.002364731290818317,0.01039590089875315
4,100000,0.016413918492204672,0.003780057860823694,0.002364731290818317,0.01039590089875315


==> images/Random_Polynomials/CI_95_monomialsA3.csv <==
level,trainsize,gamma,bigamma,norm,pois
1,100,0.0012403773868892593,0.00025355622640013464,0.00017887392700706832,0.0008700190828337627
2,1000,0.0012403773868892593,0.00025355622640013464,0.00017887392700706832,0.0008700190828337627
3,10000,0.0012403773868892593,0.00025355622640013464,0.00017887392700706832,0.0008700190828337627
4,100000,0.0012403773868892593,0.00025355622640013464,0.00017887392700706832,0.0008700190828337627


==> images/Random_Polynomials/Pol_Errors_A2_OTCFM_bigamma.csv <==
Datasize,deg 1,deg 2,deg 3
100.0,0.06631932633599043,0.11496626514551199,0.0858210381064544
1000.0,0.01441498997587285,0.07124993283223925,0.034624707296463504
10000.0,0.011173377494737815,0.01156122950313232,0.015107628699453235
100000.0,0.005365385765551772,0.007834761636609113,0.007701643155707899


==> images/Random_Polynomials/Pol_Errors_A3_OTCFM_bigamma.csv <==
Datasize,deg 1,deg 2,deg 3
100.0,0.026718426629729133,0.07319086922243079,0.013529027534624727
1000.0,0.03116765611413754,0.07424747979260794,0.014194965459715644
10000.0,0.008551335915825355,0.022145912878169815,0.003639834290570964
100000.0,0.0052899117076413696,0.003296866967411714,0.0007969169191319478


==> images/Random_Polynomials/Pol_Errors_LevelsA2_OTCFM_bigamma.csv <==
level, 100, 1000, 10000, 100000
1, nan, nan, nan, nan
2, 6.631932633599043e-02, 1.441498997587285e-02, 1.117337749473781e-02, 5.365385765551772e-03
3, 1.149662651455120e-01, 7.124993283223925e-02, 1.156122950313232e-02, 7.834761636609113e-03
4, 8.582103810645440e-02, 3.462470729646350e-02, 1.510762869945323e-02, 7.701643155707899e-03

==> images/Random_Polynomials/Pol_Errors_LevelsA3_OTCFM_bigamma.csv <==
level, 100, 1000, 10000, 100000
1, nan, nan, nan, nan
2, 2.671842662972913e-02, 3.116765611413754e-02, 8.551335915825355e-03, 5.289911707641370e-03
3, 7.319086922243079e-02, 7.424747979260794e-02, 2.214591287816981e-02, 3.296866967411714e-03
4, 1.352902753462473e-02, 1.419496545971564e-02, 3.639834290570964e-03, 7.969169191319478e-04

==> images/baselines/ErrorMCA2.csv <==
samples,mean,std
1,1.813796076509730e-01,2.305442569116643e-01
2,1.294244218695808e-01,1.678011729072488e-01
3,1.053220807671354e-01,1.361673970966387e-01
4,9.134046030959578e-02,1.170473922639103e-01
5,8.358247993554713e-02,1.062723425072280e-01
6,7.689184672261919e-02,9.609400913216275e-02
7,7.161646407519487e-02,8.935564357618712e-02
8,6.638698279700830e-02,8.305628679711198e-02
9,6.264214826648785e-02,7.931980384024845e-02
10,5.901655991967515e-02,7.435937116421357e-02
11,5.566044627672340e-02,7.051480620923027e-02
12,5.295270828614528e-02,6.696556393859236e-02
13,5.120157247507202e-02,6.481293235549181e-02
14,4.901770832300431e-02,6.231915337679268e-02
15,4.806045708546341e-02,6.060451478914660e-02
16,4.766561952457719e-02,5.972984199800677e-02
17,4.596024422616862e-02,5.736414939230436e-02
18,4.413696826568354e-02,5.525744722277987e-02
19,4.271913040632599e-02,5.347254364222623e-02
20,4.151117766173575e-02,5.185137119308974e-02
21,4.073934750195645e-02,5.069030516751296e-02
23,3.911075372305191e-02,4.901467663627426e-02
24,3.814925205914685e-02,4.806183462231808e-02
26,3.657453197495195e-02,4.587582771126129e-02
27,3.568001065307608e-02,4.470131423952379e-02
29,3.476319657768864e-02,4.338837989455233e-02
30,3.405476889441330e-02,4.246649410610312e-02
32,3.355254539668630e-02,4.183402455817120e-02
34,3.293076195096858e-02,4.111047397519291e-02
36,3.216575137640074e-02,3.996487611004577e-02
38,3.134639502824450e-02,3.884712456947785e-02
41,2.996081529212975e-02,3.732849724033493e-02
43,2.907379756493622e-02,3.633741670306329e-02
46,2.805703671347648e-02,3.518217161116040e-02
48,2.699356670360135e-02,3.390702382603580e-02
51,2.602226612438130e-02,3.238876006499904e-02
54,2.511067780402476e-02,3.138176715104556e-02
57,2.476876191039021e-02,3.074603361801272e-02
61,2.373856334798395e-02,2.957972835890743e-02
64,2.297847915033857e-02,2.873939488434927e-02
68,2.228298164971557e-02,2.795555851206311e-02
72,2.161597932415448e-02,2.712387357881299e-02
77,2.093889980601796e-02,2.613827910166498e-02
81,2.030476743657987e-02,2.532293485654147e-02
86,1.977688369801813e-02,2.464215077674312e-02
91,1.939059333363409e-02,2.426706248719866e-02
97,1.879658613857823e-02,2.364811125252644e-02
102,1.806932109349946e-02,2.280973003761283e-02
108,1.765230440122049e-02,2.232636240530417e-02
115,1.708005932940999e-02,2.170800597043896e-02
122,1.686202422815538e-02,2.131422975989967e-02
129,1.643162559040537e-02,2.081115365002192e-02
137,1.612254607958801e-02,2.031831474609806e-02
145,1.566479654801802e-02,1.975752314414638e-02
153,1.495543879383941e-02,1.909494480770373e-02
163,1.451157206656364e-02,1.850732683582444e-02
172,1.415815563020980e-02,1.802482528670357e-02
183,1.383572091432459e-02,1.747953310823883e-02
193,1.348723123113084e-02,1.697992247993453e-02
205,1.307916455855590e-02,1.642426254823405e-02
217,1.270121604518127e-02,1.604126030543209e-02
230,1.228410975984212e-02,1.553961232961696e-02
244,1.207564429682355e-02,1.513775932264378e-02
258,1.165086388159903e-02,1.466757254690245e-02
274,1.126945186277666e-02,1.415811230341233e-02
290,1.091789604057220e-02,1.379633465261150e-02
307,1.053224726303959e-02,1.343369641148248e-02
326,1.018896382530156e-02,1.300263210255798e-02
345,9.849250663082364e-03,1.256034928122338e-02
365,9.639188542450203e-03,1.226990972999413e-02
387,9.369868235614597e-03,1.194872951630375e-02
410,9.177868351296394e-03,1.159930824691370e-02
435,8.937666905459215e-03,1.120870753109171e-02
461,8.696485810640935e-03,1.091576199347317e-02
488,8.393648965940144e-03,1.058809490227285e-02
517,8.182295996233520e-03,1.027339815477819e-02
548,8.084641770789104e-03,1.017717682264815e-02
581,7.696093952567994e-03,9.747511244772147e-03
615,7.400059226187759e-03,9.401757524350449e-03
652,7.103386352090125e-03,9.012071639675615e-03
691,6.879581824629424e-03,8.844938831726453e-03
732,6.851544508654904e-03,8.700877907233218e-03
775,6.625892263623385e-03,8.486525808716904e-03
821,6.407155816624705e-03,8.207563512444295e-03
870,6.182739392050890e-03,7.884565720970986e-03
922,6.067002459265341e-03,7.706897178867145e-03
977,5.824591738524240e-03,7.443596054429856e-03
1035,5.699066613852292e-03,7.223315901942257e-03
1097,5.594891972385302e-03,7.070790430758960e-03
1162,5.385152065350226e-03,6.815827411795092e-03
1232,5.289792215692032e-03,6.680540181791039e-03
1305,5.172762298057344e-03,6.501853382785808e-03
1383,5.032517518372044e-03,6.318968243577749e-03
1465,4.825459462332170e-03,6.082983685974321e-03
1552,4.721187267884503e-03,5.957441369469660e-03
1645,4.556480936256915e-03,5.811309990042208e-03
1743,4.441955503756370e-03,5.601831850682079e-03
1846,4.324321363792493e-03,5.428619226461369e-03
1956,4.177590587396355e-03,5.241107122760157e-03
2073,4.033749641938776e-03,5.092879194660561e-03
2196,3.878430809723801e-03,4.890663965658290e-03
2327,3.820479244019735e-03,4.813469058467776e-03
2466,3.731849220610233e-03,4.662501466488295e-03
2613,3.610324433647759e-03,4.537762631207252e-03
2768,3.499307942637097e-03,4.379341172754118e-03
2933,3.392648191081629e-03,4.234987423229352e-03
3108,3.276862167690807e-03,4.104794359048352e-03
3293,3.189034088135846e-03,4.012291594171207e-03
3489,3.071472182752057e-03,3.852475067213863e-03
3697,2.991996256969367e-03,3.758202129938441e-03
3917,2.898082329051768e-03,3.656060411623265e-03
4150,2.818879746647751e-03,3.552652207109328e-03
4398,2.800153360573630e-03,3.490947592335174e-03
4660,2.770205573837419e-03,3.430613076394289e-03
4937,2.686894245631113e-03,3.326812978942019e-03
5231,2.603478486395085e-03,3.249865333343454e-03
5543,2.518250676338231e-03,3.158520843134012e-03
5873,2.416356251897899e-03,3.041453919320391e-03
6223,2.376116028208859e-03,2.980227030611310e-03
6593,2.265402674504620e-03,2.854469564885436e-03
6986,2.206721145377884e-03,2.772081637517261e-03
7402,2.165961532051256e-03,2.702125091467554e-03
7843,2.113804627422273e-03,2.632421623629874e-03
8310,2.049061504200396e-03,2.557593927208847e-03
8805,2.018186984820161e-03,2.507246975103261e-03
9329,1.948741452954904e-03,2.441734983269610e-03
9885,1.903619920950475e-03,2.382738283030815e-03
10474,1.860269462885381e-03,2.328926150449472e-03
11098,1.802631595856653e-03,2.270886132662206e-03
11758,1.747357008219015e-03,2.208337279133788e-03
12459,1.686683410806086e-03,2.130862834883498e-03
13201,1.647183350183515e-03,2.079351964822466e-03
13987,1.600655441683164e-03,2.032992824460682e-03
14820,1.587462243833692e-03,1.986885722815278e-03
15703,1.532093218720332e-03,1.929211440278558e-03
16638,1.492688960163763e-03,1.878792292418168e-03
17629,1.433686427494426e-03,1.799436831955561e-03
18679,1.394392865845008e-03,1.752030734173219e-03
19792,1.343215855161402e-03,1.692650203941512e-03
20970,1.291713920862884e-03,1.630526650201715e-03
22219,1.268480740410209e-03,1.593322580628845e-03
23543,1.239128402291395e-03,1.551882176684598e-03
24945,1.209667028958495e-03,1.522138687779046e-03
26431,1.180964195426792e-03,1.486457914426250e-03
28005,1.138773148507000e-03,1.437550711902437e-03
29673,1.102977351979475e-03,1.395142873200008e-03
31440,1.079685875219780e-03,1.369447558464952e-03
33313,1.044402665132906e-03,1.323291654483318e-03
35297,1.029046293504114e-03,1.302538306218648e-03
37399,1.000801490629441e-03,1.257730164226391e-03
39627,9.772184753663411e-04,1.228108816875583e-03
41987,9.497452508283839e-04,1.194690765521744e-03
44488,9.239668539236694e-04,1.164293918233022e-03
47138,8.902592769652702e-04,1.120798507979335e-03
49945,8.496995205500348e-04,1.073186251803941e-03
52920,8.229941363719518e-04,1.036843069655762e-03
56072,8.087169245031285e-04,1.018786532476065e-03
59411,7.781205901342852e-04,9.838012424488911e-04
62950,7.650997516573368e-04,9.603539432748431e-04
66699,7.415503323415782e-04,9.294685986278095e-04
70672,7.251535325673634e-04,9.079784191476421e-04
74881,7.034327800087215e-04,8.763625438100610e-04
79341,6.834691900760979e-04,8.461964027713234e-04
84067,6.479682729186760e-04,8.086480296715876e-04
89074,6.301271686651593e-04,7.853818828477829e-04
94379,6.069933455763079e-04,7.580335603541532e-04
100000,5.849700399386759e-04,7.279992536568454e-04

==> images/var_training/ErrorDegCFMbigammaFA2.csv <==
level,100,1000,10000,100000,conf,100confL,100confU,1000confL,1000confU,10000confL,10000confU,100000confL,100000confU,std,samples
1,4.501907368866710e-02,2.668788675381832e-02,2.431510970913879e-02,2.563184951989992e-02,1.452357981190590e-03,4.394361994314631e-02,4.609452743418790e-02,2.508903807559531e-02,2.828673543204134e-02,2.366223217868060e-02,2.496798723959699e-02,2.551743703490024e-02,2.574626200489960e-02,3.618040453588257e-04,1
2,3.116200682189170e-02,3.864936566471511e-03,5.723298967995882e-03,6.464906075854504e-03,1.452357981190590e-03,2.862674190581594e-02,3.369727173796745e-02,3.019502251318830e-03,4.710370881624191e-03,4.839823042953046e-03,6.606774893038719e-03,6.196140109725321e-03,6.733672041983688e-03,8.499126105038879e-04,19
3,5.649234716858091e-02,5.014929891504405e-03,2.476985370580875e-03,8.002755691836727e-04,1.452357981190590e-03,5.193571937414649e-02,6.104897496301533e-02,3.907942875789352e-03,6.121916907219457e-03,1.938033617366591e-03,3.015937123795159e-03,5.921281192326084e-04,1.008423019134737e-03,6.582200310012663e-04,181
4,1.913868960914140e-02,5.296599443085692e-03,2.289652353493077e-03,1.026035162248173e-03,1.452357981190590e-03,1.301580546627564e-02,2.526157375200716e-02,4.112113692362000e-03,6.481085193809384e-03,1.879058270344965e-03,2.700246436641189e-03,8.284952681245001e-04,1.223575056371847e-03,6.246759941793193e-04,1177


==> images/var_training/ErrorDegOTCFMbigammaMA2.csv <==
level,100,1000,10000,100000,conf,100confL,100confU,1000confL,1000confU,10000confL,10000confU,100000confL,100000confU,std,samples
1,3.598948770719118e-02,2.541202399632068e-02,2.144276143043624e-02,2.454229190485840e-02,1.443384999353427e-03,3.495522607778111e-02,3.702374933660126e-02,2.461676258633260e-02,2.620728540630875e-02,2.089419232027000e-02,2.199133054060248e-02,2.418027563358526e-02,2.490430817613155e-02,1.144795967264523e-03,1
2,4.249694082624376e-02,8.673206703382319e-03,6.283354255965290e-03,7.482861457322620e-03,1.443384999353427e-03,4.123030370287180e-02,4.376357794961573e-02,6.897637988895209e-03,1.044877541786943e-02,5.373332528990640e-03,7.193375982939940e-03,6.851084377723085e-03,8.114638536922155e-03,1.997854545024030e-03,19
3,3.706901053621305e-02,5.161970197313770e-03,4.291504462475460e-03,2.290076624816462e-03,1.443384999353427e-03,3.584576191143782e-02,3.829225916098829e-02,3.855450076263504e-03,6.468490318364035e-03,3.607563751578336e-03,4.975445173372583e-03,1.708062544125244e-03,2.872090705507680e-03,1.840490125273276e-03,181
4,3.652785036778770e-02,7.093794983077895e-03,5.058002648816795e-03,3.486537384355626e-03,1.443384999353427e-03,3.538266482866076e-02,3.767303590691463e-02,5.719494616711273e-03,8.468095349444517e-03,4.318167570001918e-03,5.797837727631672e-03,2.591819290098075e-03,4.381255478613177e-03,2.829347041619079e-03,1177


==> images/var_training/ErrorTrainsizeCFMbigammaFA2.csv <==
trainsize,1,2,3,4,conf,1confL,1confU,2confL,2confU,3confL,3confU,4confL,4confU,std
100,4.501907368866710e-02,3.116200682189170e-02,5.649234716858091e-02,1.913868960914140e-02,1.452357981190590e-03,4.394361994314631e-02,4.609452743418790e-02,2.862674190581594e-02,3.369727173796745e-02,5.193571937414649e-02,6.104897496301533e-02,1.301580546627564e-02,2.526157375200716e-02,1.936225974078360e-02
1000,2.668788675381832e-02,3.864936566471511e-03,5.014929891504405e-03,5.296599443085692e-03,1.452357981190590e-03,2.508903807559531e-02,2.828673543204134e-02,3.019502251318830e-03,4.710370881624191e-03,3.907942875789352e-03,6.121916907219457e-03,4.112113692362000e-03,6.481085193809384e-03,3.745672828301306e-03
10000,2.431510970913879e-02,5.723298967995882e-03,2.476985370580875e-03,2.289652353493077e-03,1.452357981190590e-03,2.366223217868060e-02,2.496798723959699e-02,4.839823042953046e-03,6.606774893038719e-03,1.938033617366591e-03,3.015937123795159e-03,1.879058270344965e-03,2.700246436641189e-03,1.298412496536594e-03
100000,2.563184951989992e-02,6.464906075854504e-03,8.002755691836727e-04,1.026035162248173e-03,1.452357981190590e-03,2.551743703490024e-02,2.574626200489960e-02,6.196140109725321e-03,6.733672041983688e-03,5.921281192326084e-04,1.008423019134737e-03,8.284952681245001e-04,1.223575056371847e-03,6.246759941793193e-04

==> images/var_training/ErrorTrainsizeOTCFMbigammaMA2.csv <==
trainsize,1,2,3,4,conf,1confL,1confU,2confL,2confU,3confL,3confU,4confL,4confU,std
100,3.598948770719118e-02,4.249694082624376e-02,3.706901053621305e-02,3.652785036778770e-02,1.443384999353427e-03,3.495522607778111e-02,3.702374933660126e-02,4.123030370287180e-02,4.376357794961573e-02,3.584576191143782e-02,3.829225916098829e-02,3.538266482866076e-02,3.767303590691463e-02,3.621394647128998e-03
1000,2.541202399632068e-02,8.673206703382319e-03,5.161970197313770e-03,7.093794983077895e-03,1.443384999353427e-03,2.461676258633260e-02,2.620728540630875e-02,6.897637988895209e-03,1.044877541786943e-02,3.855450076263504e-03,6.468490318364035e-03,5.719494616711273e-03,8.468095349444517e-03,4.345919346922387e-03
10000,2.144276143043624e-02,6.283354255965290e-03,4.291504462475460e-03,5.058002648816795e-03,1.443384999353427e-03,2.089419232027000e-02,2.199133054060248e-02,5.373332528990640e-03,7.193375982939940e-03,3.607563751578336e-03,4.975445173372583e-03,4.318167570001918e-03,5.797837727631672e-03,2.339563941945198e-03
100000,2.454229190485840e-02,7.482861457322620e-03,2.290076624816462e-03,3.486537384355626e-03,1.443384999353427e-03,2.418027563358526e-02,2.490430817613155e-02,6.851084377723085e-03,8.114638536922155e-03,1.708062544125244e-03,2.872090705507680e-03,2.591819290098075e-03,4.381255478613177e-03,2.829347041619079e-03
